Convolutional Neural Networks as Summary Statistics for Approximate Bayesian Computation

Approximate Bayesian Computation is widely used in systems biology for inferring parameters in stochastic gene regulatory network models. Its performance hinges critically on the ability to summarize high-dimensional system responses such as time series into a few informative, low-dimensional summary statistics. The quality of those statistics acutely impacts the accuracy of the inference task. Existing methods to select the best subset out of a pool of candidate statistics do not scale well with large pools of several tens to hundreds of candidate statistics. Since high quality statistics are imperative for good performance, this becomes a serious bottleneck when performing inference on complex and high-dimensional problems. This paper proposes a convolutional neural network architecture for automatically learning informative summary statistics of temporal responses. We show that the proposed network can effectively circumvent the statistics selection problem of the preprocessing step for ABC inference. The proposed approach is demonstrated on two benchmark problem and one challenging inference problem learning parameters in a high-dimensional stochastic genetic oscillator. We also study the impact of experimental design on network performance by comparing different data richness and data acquisition strategies.

==> accuracy_data_allspecies.csv <==
0,1,2,3,4,5,6,7,8,9
$\alpha_{A}$,0.927,0.926,$\mathbf{0.468}$,0.934,0.935,0.880,0.515,0.759,0.771
$\alpha_{A}'$,0.804,0.806,$\mathbf{0.352}$,0.806,0.807,0.743,0.415,0.501,0.458
$\alpha_{R}$,0.988,0.985,0.987,0.988,0.988,$\mathbf{0.468}$,0.970,0.953,0.885
$\alpha_{R}'$,0.960,0.960,0.952,0.959,0.959,$\mathbf{0.272}$,0.782,0.920,0.893
$\beta_{A}$,0.956,0.956,0.911,0.951,0.950,0.921,$\mathbf{0.573}$,0.606,0.613
$\beta_{R}$,0.796,0.799,0.768,0.789,0.788,0.770,$\mathbf{0.366}$,0.619,0.567
$\delta_{MA}$,0.795,0.794,$\mathbf{0.226}$,0.777,0.778,0.781,0.349,0.379,0.365
$\delta_{MR}$,0.776,0.774,0.756,0.767,0.766,$\mathbf{0.102}$,0.288,0.629,0.544
$\delta_{A}$,0.657,0.657,0.520,0.653,0.653,0.616,$\mathbf{0.146}$,0.297,0.230
$\delta_{R}$,0.638,0.640,0.611,0.636,0.633,0.431,$\mathbf{0.303}$,0.415,0.319
$\gamma_{A}$,0.899,0.898,0.876,0.972,0.972,0.940,0.881,$\mathbf{0.789}$,0.831
$\gamma_{R}$,0.996,0.995,0.995,$\mathbf{0.868}$,0.869,0.872,0.889,0.984,0.977
$\gamma_{C}$,0.957,0.957,0.901,0.973,0.973,0.947,0.836,0.755,$\mathbf{0.519}$
$\theta_{A}$,0.946,0.945,0.884,0.984,0.984,0.963,0.859,0.854,$\mathbf{0.813}$
$\theta_{R}$,0.998,0.998,0.997,0.978,0.978,$\mathbf{0.971}$,0.983,0.995,0.994
mean,0.873,0.873,0.747,0.869,0.869,0.712,$\mathbf{0.610}$,0.697,0.652


==> accuracy_data_different_end_time_prior6.csv <==
0,1,2,3,4,5,6,7,8
$\alpha_{A}$,12.436,0.622,10.547,0.527,9.089,0.454,$\mathbf{7.832}$,$\mathbf{0.392}$
$\alpha_{A}'$,89.525,0.716,80.513,0.644,71.999,0.576,$\mathbf{63.971}$,$\mathbf{0.512}$
$\alpha_{R}$,0.980,0.980,0.964,0.964,0.946,0.946,$\mathbf{0.920}$,$\mathbf{0.920}$
$\alpha_{R}'$,8.482,0.848,8.240,0.824,7.962,0.796,$\mathbf{7.583}$,$\mathbf{0.758}$
$\beta_{A}$,9.111,0.729,8.152,0.652,7.269,0.582,$\mathbf{6.315}$,$\mathbf{0.505}$
$\beta_{R}$,0.890,0.593,0.841,0.560,0.795,0.530,$\mathbf{0.735}$,$\mathbf{0.490}$
$\delta_{MA}$,2.039,0.742,1.810,0.658,1.582,0.575,$\mathbf{1.359}$,$\mathbf{0.494}$
$\delta_{MR}$,0.245,0.489,0.230,0.461,0.217,0.433,$\mathbf{0.201}$,$\mathbf{0.403}$
$\delta_{A}$,0.360,0.480,0.280,0.373,0.226,0.301,$\mathbf{0.191}$,$\mathbf{0.255}$
$\delta_{R}$,0.131,0.750,0.099,0.566,0.077,0.443,$\mathbf{0.064}$,$\mathbf{0.366}$
$\gamma_{A}$,0.476,0.951,0.465,0.930,0.451,0.902,$\mathbf{0.434}$,$\mathbf{0.867}$
$\gamma_{R}$,0.879,0.879,0.846,0.846,0.812,0.812,$\mathbf{0.786}$,$\mathbf{0.786}$
$\gamma_{C}$,0.610,0.814,0.552,0.736,0.506,0.675,$\mathbf{0.456}$,$\mathbf{0.608}$
$\theta_{A}$,14.771,0.844,13.298,0.760,11.891,0.680,$\mathbf{10.525}$,$\mathbf{0.601}$
$\theta_{R}$,67.673,0.902,65.830,0.878,63.900,0.852,$\mathbf{61.406}$,$\mathbf{0.819}$
mean,13.907,0.756,12.844,0.692,11.848,0.637,$\mathbf{10.852}$,$\mathbf{0.585}$


==> accuracy_data_different_step_sizes_prior6.csv <==
0,1,2,3,4,5,6,7,8,9,10
$\alpha_{A}$,$\mathbf{7.832}$,$\mathbf{0.392}$,8.396,0.420,9.155,0.458,10.091,0.505,10.933,0.547
$\alpha_{A}'$,$\mathbf{63.971}$,$\mathbf{0.512}$,70.903,0.567,78.057,0.624,86.209,0.690,93.498,0.748
$\alpha_{R}$,$\mathbf{0.920}$,$\mathbf{0.920}$,0.943,0.943,0.961,0.961,0.978,0.978,0.990,0.990
$\alpha_{R}'$,$\mathbf{7.583}$,$\mathbf{0.758}$,7.795,0.779,8.051,0.805,8.573,0.857,9.184,0.918
$\beta_{A}$,$\mathbf{6.315}$,$\mathbf{0.505}$,7.661,0.613,8.932,0.715,9.819,0.786,10.391,0.831
$\beta_{R}$,$\mathbf{0.735}$,$\mathbf{0.490}$,0.789,0.526,0.873,0.582,1.022,0.681,1.169,0.779
$\delta_{MA}$,$\mathbf{1.359}$,$\mathbf{0.494}$,1.651,0.600,1.870,0.680,2.001,0.728,2.118,0.770
$\delta_{MR}$,$\mathbf{0.201}$,$\mathbf{0.403}$,0.220,0.439,0.251,0.501,0.306,0.612,0.363,0.727
$\delta_{A}$,$\mathbf{0.191}$,$\mathbf{0.255}$,0.229,0.306,0.290,0.387,0.371,0.495,0.443,0.591
$\delta_{R}$,$\mathbf{0.064}$,$\mathbf{0.366}$,0.071,0.405,0.083,0.477,0.104,0.597,0.128,0.734
$\gamma_{A}$,$\mathbf{0.434}$,$\mathbf{0.867}$,0.451,0.902,0.464,0.928,0.479,0.958,0.487,0.975
$\gamma_{R}$,$\mathbf{0.786}$,$\mathbf{0.786}$,0.804,0.804,0.837,0.837,0.888,0.888,0.931,0.931
$\gamma_{C}$,$\mathbf{0.456}$,$\mathbf{0.608}$,0.517,0.690,0.566,0.755,0.623,0.830,0.665,0.887
$\theta_{A}$,$\mathbf{10.525}$,$\mathbf{0.601}$,11.727,0.670,12.866,0.735,14.184,0.811,15.271,0.873
$\theta_{R}$,$\mathbf{61.406}$,$\mathbf{0.819}$,63.787,0.850,66.814,0.891,70.436,0.939,72.702,0.969
mean,$\mathbf{10.852}$,$\mathbf{0.585}$,11.730,0.634,12.671,0.689,13.739,0.757,14.618,0.818


==> accuracy_data_diffmodels_species6.csv <==
0,1,2,3,4,5,6
$\alpha_{A}$,$\mathbf{5.153}$,$\mathbf{0.515}$,7.450,0.745,5.291,0.529
$\alpha_{A}'$,$\mathbf{41.501}$,$\mathbf{0.415}$,60.269,0.603,42.879,0.429
$\alpha_{R}$,$\mathbf{0.243}$,$\mathbf{0.970}$,0.250,0.999,0.246,0.982
$\alpha_{R}'$,$\mathbf{7.815}$,$\mathbf{0.782}$,8.912,0.891,8.146,0.815
$\beta_{A}$,$\mathbf{5.729}$,$\mathbf{0.573}$,9.044,0.904,5.818,0.582
$\beta_{R}$,$\mathbf{0.823}$,$\mathbf{0.366}$,1.055,0.469,0.867,0.386
$\delta_{MA}$,$\mathbf{0.960}$,$\mathbf{0.349}$,1.523,0.554,0.976,0.355
$\delta_{MR}$,$\mathbf{0.072}$,$\mathbf{0.288}$,0.114,0.454,0.077,0.308
$\delta_{A}$,$\mathbf{0.073}$,$\mathbf{0.146}$,0.179,0.359,0.075,0.149
$\delta_{R}$,$\mathbf{0.038}$,$\mathbf{0.303}$,0.070,0.561,0.042,0.339
$\gamma_{A}$,$\mathbf{0.220}$,$\mathbf{0.881}$,0.247,0.987,0.223,0.894
$\gamma_{R}$,$\mathbf{0.222}$,$\mathbf{0.889}$,0.246,0.983,0.226,0.903
$\gamma_{C}$,$\mathbf{0.418}$,$\mathbf{0.836}$,0.497,0.994,0.425,0.850
$\theta_{A}$,$\mathbf{8.588}$,$\mathbf{0.859}$,9.917,0.992,8.666,0.867
$\theta_{R}$,$\mathbf{9.832}$,$\mathbf{0.983}$,9.957,0.996,9.849,0.985
mean,$\mathbf{5.446}$,$\mathbf{0.610}$,7.315,0.766,5.587,0.625


==> accuracy_data_dspecies.csv <==
parameters,"[0, 1, 2]","[0, 1]","[0, 2]","[1, 2]",[0],[1],[2]
$\alpha_{A}$,4.685 (0.469),4.593 (0.459),5.249 (0.525),6.430 (0.643),5.141 (0.514),7.619 (0.762),7.702 (0.770)
$\alpha_{A}'$,36.022 (0.360),34.945 (0.349),42.347 (0.423),38.004 (0.380),41.833 (0.418),50.273 (0.503),46.030 (0.460)
$\alpha_{R}$,0.194 (0.776),0.235 (0.939),0.196 (0.785),0.220 (0.881),0.243 (0.972),0.238 (0.952),0.221 (0.885)
$\alpha_{R}'$,7.244 (0.724),7.891 (0.789),7.255 (0.725),8.864 (0.886),7.808 (0.781),9.152 (0.915),8.877 (0.888)
$\beta_{A}$,4.875 (0.488),4.819 (0.482),5.718 (0.572),5.084 (0.508),5.701 (0.570),6.094 (0.609),6.136 (0.614)
$\beta_{R}$,0.755 (0.336),0.845 (0.376),0.754 (0.335),1.218 (0.541),0.824 (0.366),1.390 (0.618),1.279 (0.568)
$\delta_{MA}$,0.811 (0.295),0.808 (0.294),0.969 (0.352),0.847 (0.308),0.973 (0.354),1.041 (0.379),1.011 (0.367)
$\delta_{MR}$,0.049 (0.196),0.067 (0.267),0.049 (0.197),0.128 (0.513),0.071 (0.286),0.157 (0.628),0.137 (0.547)
$\delta_{A}$,0.070 (0.140),0.067 (0.133),0.078 (0.156),0.099 (0.198),0.074 (0.148),0.148 (0.296),0.117 (0.235)
$\delta_{R}$,0.017 (0.134),0.033 (0.260),0.017 (0.137),0.033 (0.263),0.038 (0.305),0.051 (0.407),0.040 (0.320)
$\gamma_{A}$,0.182 (0.727),0.180 (0.720),0.205 (0.821),0.183 (0.734),0.220 (0.880),0.196 (0.785),0.206 (0.826)
$\gamma_{R}$,0.200 (0.799),0.211 (0.844),0.206 (0.824),0.240 (0.961),0.222 (0.887),0.245 (0.979),0.243 (0.972)
$\gamma_{C}$,0.200 (0.401),0.253 (0.506),0.248 (0.496),0.183 (0.367),0.421 (0.843),0.378 (0.755),0.261 (0.522)
$\theta_{A}$,7.707 (0.771),7.669 (0.767),8.221 (0.822),7.763 (0.776),8.576 (0.858),8.540 (0.854),8.147 (0.815)
$\theta_{R}$,9.749 (0.975),9.816 (0.982),9.772 (0.977),9.960 (0.996),9.858 (0.986),9.981 (0.998),9.970 (0.997)


==> accuracy_data_dspecies2.csv <==
0,1,2,3,4,5,6,7,8
$\alpha_{A}$,5.210 (0.521),4.685 (0.469),4.593 (0.459),5.249 (0.525),6.430 (0.643),5.141 (0.514),7.619 (0.762),7.702 (0.770)
$\alpha_{A}'$,42.338 (0.423),36.022 (0.360),34.945 (0.349),42.347 (0.423),38.004 (0.380),41.833 (0.418),50.273 (0.503),46.030 (0.460)
$\alpha_{R}$,0.131 (0.526),0.194 (0.776),0.235 (0.939),0.196 (0.785),0.220 (0.881),0.243 (0.972),0.238 (0.952),0.221 (0.885)
$\alpha_{R}'$,2.630 (0.263),7.244 (0.724),7.891 (0.789),7.255 (0.725),8.864 (0.886),7.808 (0.781),9.152 (0.915),8.877 (0.888)
$\beta_{A}$,5.751 (0.575),4.875 (0.488),4.819 (0.482),5.718 (0.572),5.084 (0.508),5.701 (0.570),6.094 (0.609),6.136 (0.614)
$\beta_{R}$,0.198 (0.088),0.755 (0.336),0.845 (0.376),0.754 (0.335),1.218 (0.541),0.824 (0.366),1.390 (0.618),1.279 (0.568)
$\delta_{MA}$,0.967 (0.352),0.811 (0.295),0.808 (0.294),0.969 (0.352),0.847 (0.308),0.973 (0.354),1.041 (0.379),1.011 (0.367)
$\delta_{MR}$,0.030 (0.119),0.049 (0.196),0.067 (0.267),0.049 (0.197),0.128 (0.513),0.071 (0.286),0.157 (0.628),0.137 (0.547)
$\delta_{A}$,0.073 (0.147),0.070 (0.140),0.067 (0.133),0.078 (0.156),0.099 (0.198),0.074 (0.148),0.148 (0.296),0.117 (0.235)
$\delta_{R}$,0.023 (0.181),0.017 (0.134),0.033 (0.260),0.017 (0.137),0.033 (0.263),0.038 (0.305),0.051 (0.407),0.040 (0.320)
$\gamma_{A}$,0.212 (0.849),0.182 (0.727),0.180 (0.720),0.205 (0.821),0.183 (0.734),0.220 (0.880),0.196 (0.785),0.206 (0.826)
$\gamma_{R}$,0.180 (0.722),0.200 (0.799),0.211 (0.844),0.206 (0.824),0.240 (0.961),0.222 (0.887),0.245 (0.979),0.243 (0.972)
$\gamma_{C}$,0.395 (0.790),0.200 (0.401),0.253 (0.506),0.248 (0.496),0.183 (0.367),0.421 (0.843),0.378 (0.755),0.261 (0.522)
$\theta_{A}$,8.399 (0.840),7.707 (0.771),7.669 (0.767),8.221 (0.822),7.763 (0.776),8.576 (0.858),8.540 (0.854),8.147 (0.815)
$\theta_{R}$,9.561 (0.956),9.749 (0.975),9.816 (0.982),9.772 (0.977),9.960 (0.996),9.858 (0.986),9.981 (0.998),9.970 (0.997)
mean,5.073 (0.490),4.851 (0.506),4.829 (0.545),5.419 (0.543),5.284 (0.597),5.467 (0.611),6.367 (0.696),6.025 (0.652)


==> accuracy_data_dt.csv <==
parameters,1,2,4,8,16
$\alpha_{A}$,4.685 (0.469),5.027 (0.503),5.683 (0.568),6.533 (0.653),7.063 (0.706)
$\alpha_{A}'$,36.022 (0.360),39.157 (0.392),44.434 (0.444),52.076 (0.521),56.905 (0.569)
$\alpha_{R}$,0.194 (0.776),0.198 (0.791),0.207 (0.828),0.216 (0.863),0.228 (0.912)
$\alpha_{R}'$,7.244 (0.724),7.499 (0.750),8.188 (0.819),8.484 (0.848),8.898 (0.890)
$\beta_{A}$,4.875 (0.488),6.115 (0.611),7.248 (0.725),8.238 (0.824),8.692 (0.869)
$\beta_{R}$,0.755 (0.336),0.795 (0.353),0.882 (0.392),0.966 (0.429),1.123 (0.499)
$\delta_{MA}$,0.811 (0.295),0.959 (0.349),1.121 (0.408),1.266 (0.460),1.377 (0.501)
$\delta_{MR}$,0.049 (0.196),0.052 (0.206),0.056 (0.224),0.074 (0.297),0.112 (0.448)
$\delta_{A}$,0.070 (0.140),0.074 (0.148),0.088 (0.175),0.112 (0.224),0.151 (0.302)
$\delta_{R}$,0.017 (0.134),0.017 (0.135),0.019 (0.151),0.025 (0.200),0.036 (0.289)
$\gamma_{A}$,0.182 (0.727),0.186 (0.744),0.196 (0.782),0.204 (0.815),0.217 (0.869)
$\gamma_{R}$,0.200 (0.799),0.206 (0.824),0.222 (0.888),0.240 (0.961),0.245 (0.982)
$\gamma_{C}$,0.200 (0.401),0.214 (0.428),0.266 (0.531),0.326 (0.652),0.459 (0.917)
$\theta_{A}$,7.707 (0.771),8.013 (0.801),8.377 (0.838),8.688 (0.869),9.157 (0.916)
$\theta_{R}$,9.749 (0.975),9.778 (0.978),9.865 (0.986),9.963 (0.996),9.990 (0.999)


==> accuracy_data_finaltime.csv <==
parameters,401,201,101,51
$\alpha_{A}$,4.685 (0.469),5.407 (0.541),6.198 (0.620),7.123 (0.712)
$\alpha_{A}'$,36.022 (0.360),40.903 (0.409),45.956 (0.460),52.887 (0.529)
$\alpha_{R}$,0.194 (0.776),0.216 (0.863),0.231 (0.925),0.246 (0.983)
$\alpha_{R}'$,7.244 (0.724),8.378 (0.838),8.355 (0.836),8.687 (0.869)
$\beta_{A}$,4.875 (0.488),5.591 (0.559),6.222 (0.622),6.933 (0.693)
$\beta_{R}$,0.755 (0.336),0.898 (0.399),0.917 (0.407),0.991 (0.440)
$\delta_{MA}$,0.811 (0.295),0.929 (0.338),1.020 (0.371),1.142 (0.415)
$\delta_{MR}$,0.049 (0.196),0.060 (0.239),0.066 (0.264),0.076 (0.305)
$\delta_{A}$,0.070 (0.140),0.077 (0.154),0.082 (0.164),0.100 (0.200)
$\delta_{R}$,0.017 (0.134),0.023 (0.185),0.030 (0.240),0.046 (0.365)
$\gamma_{A}$,0.182 (0.727),0.195 (0.780),0.208 (0.830),0.220 (0.879)
$\gamma_{R}$,0.200 (0.799),0.219 (0.874),0.228 (0.913),0.241 (0.963)
$\gamma_{C}$,0.200 (0.401),0.259 (0.519),0.255 (0.511),0.314 (0.628)
$\theta_{A}$,7.707 (0.771),8.318 (0.832),8.841 (0.884),9.319 (0.932)
$\theta_{R}$,9.749 (0.975),9.852 (0.985),9.902 (0.990),9.969 (0.997)


==> accuracy_data_prior6.csv <==
0,1,2
$\alpha_{A}$,8.047,0.402
$\alpha_{A}'$,65.802,0.526
$\alpha_{R}$,0.929,0.929
$\alpha_{R}'$,7.731,0.773
$\beta_{A}$,6.502,0.520
$\beta_{R}$,0.753,0.502
$\delta_{MA}$,1.392,0.506
$\delta_{MR}$,0.208,0.416
$\delta_{A}$,0.199,0.266
$\delta_{R}$,0.066,0.380
$\gamma_{A}$,0.439,0.878
$\gamma_{R}$,0.793,0.793
$\gamma_{C}$,0.469,0.625
$\theta_{A}$,10.777,0.616
$\theta_{R}$,62.184,0.829
mean,11.086,0.597


==> range_change_1sp_cnn.csv <==
, $25-50$, $50-100$, $100-200$
$0.5$, ${\bf -3.358}$, ${\bf -3.077}$, ${\bf -2.362}$
$1.0$, ${\bf -2.741}$, ${\bf -2.819}$, ${\bf -2.128}$
$2.0$, ${\bf -1.824}$, ${\bf -1.858}$ , ${\bf -2.257}$


==> range_change_1sp_dnn.csv <==
, $25-50$, $50-100$, $100-200$
$0.5$, $2.434$, $1.952$, $2.434$
$1.0$, $1.556$, $2.913$, $1.801$
$2.0$, $0.549$, $2.148$, $1.793$

==> range_change_1sp_pen.csv <==
, $25-50$, $50-100$, $100-200$
$0.5$, $-2.558$, $-1.358$, $-1.124$
$1.0$, $-2.358$, $-1.679$, $-1.956$
$2.0$, $-1.701$, $-1.379$, $-0.928$


==> range_change_3sp_cnn.csv <==
, $25-50$, $50-100$, $100-200$
$0.5$, ${\bf -5.810}$, ${\bf -3.810}$, ${\bf -4.305}$
$1.0$, ${\bf -4.448}$, ${\bf -5.287}$, ${\bf -4.088}$
$2.0$, ${\bf -4.054}$, ${\bf -4.079}$, ${\bf -3.947}$


==> range_change_3sp_dnn.csv <==
, $25-50$, $50-100$, $100-200$
$0.5$, $1.889$, $4.077$, $3.917$
$1.0$, $1.505$, $2.151$, $3.917$
$2.0$, $1.024$, $3.087$, $2.890$


==> range_change_3sp_pen.csv <==
, $25-50$, $50-100$, $100-200$
$0.5$, $-4.136$, $-3.044$, $-0.613$
$1.0$, $-3.657$, $-3.644$, $-2.695$
$2.0$, $-3.338$, $-3.310$, $-2.401$


==> range_change_5sp_cnn.csv <==
, $25-50$, $50-100$, $100-200$
$0.5$, ${\bf -6.604}$, ${\bf -5.368}$, ${\bf -6.794}$
$1.0$, $-6.140$, ${\bf -4.587}$, ${\bf -7.495}$
$2.0$, $-4.685$, ${\bf -5.451}$, ${\bf -5.386}$


==> range_change_5sp_dnn.csv <==
, $25-50$, $50-100$, $100-200$
$0.5$, $3.927$, $5.688$, $5.853$
$1.0$, $2.189$, $5.920$, $3.598$
$2.0$, $1.183$, $3.057$, $4.617$


==> range_change_5sp_pen.csv <==
, $25-50$, $50-100$, $100-200$
$0.5$, $-4.647$, $-4.061$, $-0.780$
$1.0$, ${\bf -6.514}$, $-3.839$, $-3.795$
$2.0$, ${\bf -5.778}$, $-5.059$, $-4.770$


==> range_vs_time_meanE.csv <==
,32,64,128,200
0.5,0.613,0.575,0.537,0.527
1.0,0.662,0.624,0.591,0.569
2.0,0.713,0.681,0.648,0.627
4.0,0.768,0.735,0.706,0.688
8.0,0.828,0.786,0.750,0.731


==> range_vs_time_stdE.csv <==
,32,64,128,200
0.5,0.613,0.575,0.537,0.527
1.0,0.662,0.624,0.591,0.569
2.0,0.713,0.681,0.648,0.627
4.0,0.768,0.735,0.706,0.688
8.0,0.828,0.786,0.75,0.731


==> range_vs_time_stdMeanE.csv <==
,32,32,64,64,128,128,200,200
,mean,std,mean,std,mean,std,mean,std
0.5,0.613,0.009,0.575,0.013,0.537,0.017,0.527,0.015
1.0,0.662,0.008,0.624,0.008,0.591,0.009,0.569,0.008
2.0,0.713,0.004,0.681,0.006,0.648,0.010,0.627,0.011
4.0,0.768,0.002,0.735,0.006,0.706,0.009,0.688,0.024
8.0,0.828,0.004,0.786,0.002,0.750,0.005,0.731,0.008


==> range_vs_time_stdMeanE_PEN.csv <==
,32,32,64,64,128,128,200,200
,mean,std,mean,std,mean,std,mean,std
0.5,0.606,0.006,0.568,0.008,0.546,0.016,0.573,0.076
1.0,0.658,0.006,0.615,0.007,0.578,0.007,0.582,0.03
2.0,0.708,0.003,0.67,0.005,0.637,0.005,0.618,0.008
4.0,0.765,0.003,0.723,0.003,0.691,0.004,0.671,0.006
8.0,0.825,0.002,0.786,0.002,0.757,0.032,0.726,0.004


==> range_vs_time_stdMeanE_withpm.csv <==
,32,64,128,200,
0.5,0.613 $\pm$ 0.009,0.575 $\pm$ 0.013,0.537 $\pm$ 0.017,0.527 $\pm$ 0.015,
1.0,0.662 $\pm$ 0.008,0.624 $\pm$ 0.008,0.591 $\pm$ 0.009,0.569 $\pm$ 0.008,
2.0,0.713 $\pm$ 0.004,0.681 $\pm$ 0.006,0.648 $\pm$ ,0.010,0.627 $\pm$ 0.011,
4.0,0.768 $\pm$ 0.002,0.735 $\pm$ 0.006,0.706 $\pm$ 0.009,0.688 $\pm$ 0.024,
8.0,0.828 $\pm$ 0.004,0.786 $\pm$ 0.002,0.750 $\pm$ 0.005,0.731 $\pm$ 0.008,


==> range_vs_time_stdMeanE_withpm_PEN.csv <==
,32,64,128,200
0.5,0.606 $\pm$ 0.006,0.568 $\pm$ 0.008,0.546 $\pm$ 0.016,0.573 $\pm$ 0.076
1.0,0.658 $\pm$ 0.006,0.615 $\pm$ 0.007,0.578 $\pm$ 0.007,0.582 $\pm$ 0.030
2.0,0.708 $\pm$ 0.003,0.670 $\pm$ 0.005,0.637 $\pm$ 0.005,0.618 $\pm$ 0.008
4.0,0.765 $\pm$ 0.003,0.723 $\pm$ 0.003,0.691 $\pm$ 0.004,0.671 $\pm$ 0.006
8.0,0.825 $\pm$ 0.002,0.786 $\pm$ 0.002,0.757 $\pm$ 0.032,0.726 $\pm$ 0.004




==> testcsv.csv <==
parameters,30000,100000,200000,300000
$\alpha_{A}$,5.482 (0.548),4.885 (0.488),4.760 (0.476),4.685 (0.469)
$\alpha_{A}'$,43.297 (0.433),37.432 (0.374),36.459 (0.365),36.022 (0.360)
$\alpha_{R}$,0.229 (0.915),0.206 (0.825),0.201 (0.803),0.194 (0.776)
$\alpha_{R}'$,8.725 (0.873),8.296 (0.830),7.723 (0.772),7.244 (0.724)
$\beta_{A}$,5.862 (0.586),5.085 (0.509),4.973 (0.497),4.875 (0.488)
$\beta_{R}$,0.979 (0.435),0.897 (0.398),0.817 (0.363),0.755 (0.336)
$\delta_{MA}$,0.945 (0.343),0.852 (0.310),0.840 (0.306),0.811 (0.295)
$\delta_{MR}$,0.071 (0.284),0.057 (0.227),0.051 (0.206),0.049 (0.196)
$\delta_{A}$,0.096 (0.193),0.076 (0.153),0.070 (0.139),0.070 (0.140)
$\delta_{R}$,0.027 (0.215),0.019 (0.152),0.018 (0.141),0.017 (0.134)
$\gamma_{A}$,0.192 (0.767),0.185 (0.740),0.183 (0.731),0.182 (0.727)
$\gamma_{R}$,0.222 (0.888),0.208 (0.832),0.203 (0.811),0.200 (0.799)
$\gamma_{C}$,0.278 (0.556),0.202 (0.403),0.199 (0.398),0.200 (0.401)
$\theta_{A}$,8.131 (0.813),7.855 (0.785),7.817 (0.782),7.707 (0.771)
$\theta_{R}$,9.880 (0.988),9.799 (0.980),9.765 (0.977),9.749 (0.975)

